Local positive feedback in the overall negative: the impact of quasar winds on star formation in the FIRE cosmological simulations

Negative feedback from accreting supermassive black holes is regarded as a key ingredient in suppressing star formation and quenching massive galaxies. However, several models and observations suggest that black hole feedback may have a positive effect, triggering star formation by compressing interstellar medium gas to higher densities. We investigate the dual role of black hole feedback using cosmological hydrodynamic simulations from the Feedback In Realistic Environments (FIRE) project, including a novel implementation of hyper-refined accretion-disc winds. Focusing on a massive, star-forming galaxy at $z \sim 2$ ($M_{\rm halo} \sim 10^{12.5} \, {\rm M}_{\odot}$), we show that strong quasar winds with kinetic power $\sim$10$^{46}$ erg/s acting for $>$20$\,$Myr drive the formation of a central gas cavity and can dramatically reduce the star formation rate surface density across the galaxy disc. The suppression of star formation is primarily driven by reducing the amount of gas that can become star-forming, compared to directly evacuating the pre-existing star-forming gas reservoir (preventive feedback dominates over ejective feedback). Despite the global negative impact of quasar winds, we identify several plausible signatures of local positive feedback, including: (1) spatial anti-correlation of wind-dominated regions and star-forming clumps, (2) higher local star formation efficiency in compressed gas near the edge of the cavity, and (3) increased local contribution of outflowing material to star formation. Stars forming under the presence of quasar winds tend to do so at larger radial distances. Our results suggest that positive and negative AGN feedback can coexist in galaxies, but local positive triggering of star formation plays a minor role in global galaxy growth.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
